Traced monoidal categories as algebraic structures in $\mathbf{Prof}$

We define a traced pseudomonoid as a pseudomonoid in a monoidal bicategory equipped with extra structure, giving a new characterisation of Cauchy complete traced monoidal categories as algebraic structures in $\mathbf{Prof}$, the monoidal bicategory of profunctors. This enables reasoning about the trace using the graphical calculus for monoidal bicategories, which we illustrate in detail. We apply our techniques to study traced $*$-autonomous categories, proving a new equivalence result between the left $\otimes$-trace and the right $\unicode{8523}$-trace, and describing a new condition under which traced $*$-autonomous categories become autonomous.

==> latexindent.yaml <==
defaultIndent: "  "
modifyLineBreaks:
  textWrapOptions:
    columns: 80 # number of columns
  perCodeBlockBasis: 1 # per-code-block wrap
  beforeFindingChildCodeBlocks: 1 # wrap *before* finding child code blocks
  masterDocument: 1 # apply to main document
  afterHeading: 1 # after headings
    items: 1 # within items
removeParagraphLineBreaks: # remove line breaks within paragraphs
  masterDocument: 1
  afterHeading: 1
    items: 1
  beforeTextWrap: 1 # before wrapping text

